FunASR: A Fundamental End-to-End Speech Recognition Toolkit

This paper introduces FunASR, an open-source speech recognition toolkit designed to bridge the gap between academic research and industrial applications. FunASR offers models trained on large-scale industrial corpora and the ability to deploy them in applications. The toolkit's flagship model, Paraformer, is a non-autoregressive end-to-end speech recognition model that has been trained on a manually annotated Mandarin speech recognition dataset that contains 60,000 hours of speech. To improve the performance of Paraformer, we have added timestamp prediction and hotword customization capabilities to the standard Paraformer backbone. In addition, to facilitate model deployment, we have open-sourced a voice activity detection model based on the Feedforward Sequential Memory Network (FSMN-VAD) and a text post-processing punctuation model based on the controllable time-delay Transformer (CT-Transformer), both of which were trained on industrial corpora. These functional modules provide a solid foundation for building high-precision long audio speech recognition services. Compared to other models trained on open datasets, Paraformer demonstrates superior performance.

==> IS2023_FunASR 2/README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template provides many useful features.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided. Authors must refer to the above PDFs for full instructions and manuscript specifications.

template_msword_for_review.docx - a template for double-blind review, with author names & affiliations redacted

template_msword_camera_ready.docx - a template for publication, with author names & affiliations revealed

==> IS2023_FunASR 2/ab.txt <==
FunASR is an open-source speech recognition toolkit designed to bridge the gap between academic research and industrial applications. 

This paper propose an open-source speech recognition toolkit(named FunASR) designed to bridge the gap between academic research and industrial applications. 
FunASR provides pre-trained models on academic and industrial datasets and customization features, including timestamp prediction and hotword customization. 
The Paraformer model, a fast and accurate non-autoregressive ASR model with customization features, is a key component of FunASR. 
Our experiments on benchmark datasets demonstrate that FunASR achieves comparable or better performance than other state-of-the-art toolkits in terms of recognition accuracy, inference speed. 
FunASR is a user-friendly toolkit that enables researchers and practitioners to build robust and efficient speech recognition systems.

==> IS2023_FunASR 2/intro.txt <==
Over the past few years, the performance of end-to-end~(E2E) models has surpassed that of conventional hybrid systems on automatic speech recognition~(ASR) tasks. There are three popular E2E approaches: connectionist temporal classification (CTC)~\cite{graves2006connectionist}, recurrent neural network transducer (RNN-T)~\cite{graves2013speech} and attention based encoder-decoder (AED)~\cite{chan2016listen,vaswani2017attention}. Of these, AED models have dominated seq2seq modeling for ASR, due to their superior recognition accuracy. Examples are Transformer~\cite{vaswani2017attention} and Conformer~\cite{gulati2020conformer}. 

There have been some open source toolkits of E2E speech recognition, include ESPNET~\cite{watanabe2018espnet}, WeNet~\cite{yao2021wenet}, which facilitate the research in the speech recognition community. Although these open source frameworks make it easy to build an end-to-end speech recognition model, there are still many challenges in constructing an industrial-grade stable and reliable speech recognition system. 

On the one hand, training a reliable speech recognition model usually requires massive speech recognition data, usually tens of thousands of hours or more. However, data collection is very expensive, and many universities and small companies cannot afford it. As the largest open source Mandarin corpus, WenetSpeech~\cite{zhang2022wenetspeech} has 10,000 hours of data, which is still not enough for training an industrial-level speech recognition model. In order to train models with tens of thousands of hours of data, it needs to consume large numbers of GPUs or TPUs, which greatly increases the cost of the research as well.

On the other hand, those toolkits above, $e.g.$, ESPNET mainly focus on such as Conformer~\cite{gulati2020conformer}, RNN-T~\cite{graves2013speech} models due to its superior recognition accuracy. While performance of accuracy is good, the auto-regressive (AR) decoder inside those models above needs to generate tokens one by one, since each token is conditioned on all previous tokens. Consequently, the decoder is computationally inefficient, and decoding time increases linearly with the output sequence length. Computational efficiency is critical to deploying speech recognition services because less efficient means higher cost to afford for com.

Besides, how to deploy the trained model to the production application is very cumbersome. Generally, the process of model deployment includes using Pytorch~\cite{paszke2019pytorch} to train the models, converting models to Libtorch, ONNX or TensorRT computing platform for runtime engine, and combining language models for shallow fusion. Furthermore, for higher computational efficiency, 8-bit quantization is essential. The above processes are cumbersome and complicated for researchers.

Last but not least, for production applications, just having a speech recognition model is not enough. In addition to the speech recognition model, an industrial-grade speech recognition system also includes voice activity detection (VAD), timestamp prediction, personalized hot words, text post-processing, etc. However, the research of these upstream and downstream tasks above of ASR systems are absent in the current open source speech recognition toolkits.

In this paper, a new open source speech recognition toolkit named FunASR (Fundamental End-to-End Speech Recognition Toolkit) is released to address the above problems. The motivation of FunASR is to build a bridge between academic research and industrial applications on speech recognition. For the first challenge mentioned above, FunASR provides a large number of models trained on academic and large-scale industrial corpus. To improve the computational efficiency, FunASR focuses on non-autoregressive (NAR) models which generate output sequences in parallel. The Paraformer~\cite{gao2022paraformer} we proposed before is fast and accurate NAR ASR model, which achieves comparable recognition accuracy to an AR transformer with a 10x speedup of inference. As for the deploying of models to production applications, FunASR provides easy-to-use and efficient runtimes, including Libtorch, onnx, etc. For the last challenge mentioned above, we extend the FunASR to cover the VAD, timestamp prediction, and text postprocess abilities.

% experiments
In this paper, we train models on industrial 60,000 hour Mandarin speech recognition corpus.
We adopts AISHELL, AISHELL-2 WenetSpeech task as the evaluation benchmark.
The paraformer abtains the CER of 1.95\%, 2.85\% and 6.97\% on AISHELL test, AISHELL-2 test\_ios and WenetSpeech test\_meeting task respectively. 
\
% results of hot words
This paper evaluates the performance of the Contextual Paraformer on the AISHELL-1 named entities subset, we observe an improvement of about 58\% in recall on hotwords.
\
% results of timestamp
Besides, the proposed timestamp prediction module achieves more accurate timestamp prediction on AISHELL-1 and comparable results with hybrid force-alignment~(FA) system on industrial experiments~(65.3 ms vs. 60.3ms of accumulated averaged shift time).


==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template provides many useful features.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided. Authors must refer to the above PDFs for full instructions and manuscript specifications.

template_msword_for_review.docx - a template for double-blind review, with author names & affiliations redacted

template_msword_camera_ready.docx - a template for publication, with author names & affiliations revealed

==> ab.txt <==
FunASR is an open-source speech recognition toolkit designed to bridge the gap between academic research and industrial applications. 

This paper propose an open-source speech recognition toolkit(named FunASR) designed to bridge the gap between academic research and industrial applications. 
FunASR provides pre-trained models on academic and industrial datasets and customization features, including timestamp prediction and hotword customization. 
The Paraformer model, a fast and accurate non-autoregressive ASR model with customization features, is a key component of FunASR. 
Our experiments on benchmark datasets demonstrate that FunASR achieves comparable or better performance than other state-of-the-art toolkits in terms of recognition accuracy, inference speed. 
FunASR is a user-friendly toolkit that enables researchers and practitioners to build robust and efficient speech recognition systems.

==> intro.txt <==
Over the past few years, the performance of end-to-end~(E2E) models has surpassed that of conventional hybrid systems on automatic speech recognition~(ASR) tasks. There are three popular E2E approaches: connectionist temporal classification (CTC)~\cite{graves2006connectionist}, recurrent neural network transducer (RNN-T)~\cite{graves2013speech} and attention based encoder-decoder (AED)~\cite{chan2016listen,vaswani2017attention}. Of these, AED models have dominated seq2seq modeling for ASR, due to their superior recognition accuracy. Examples are Transformer~\cite{vaswani2017attention} and Conformer~\cite{gulati2020conformer}. 

There have been some open source toolkits of E2E speech recognition, include ESPNET~\cite{watanabe2018espnet}, WeNet~\cite{yao2021wenet}, which facilitate the research in the speech recognition community. Although these open source frameworks make it easy to build an end-to-end speech recognition model, there are still many challenges in constructing an industrial-grade stable and reliable speech recognition system. 

On the one hand, training a reliable speech recognition model usually requires massive speech recognition data, usually tens of thousands of hours or more. However, data collection is very expensive, and many universities and small companies cannot afford it. As the largest open source Mandarin corpus, WenetSpeech~\cite{zhang2022wenetspeech} has 10,000 hours of data, which is still not enough for training an industrial-level speech recognition model. In order to train models with tens of thousands of hours of data, it needs to consume large numbers of GPUs or TPUs, which greatly increases the cost of the research as well.

On the other hand, those toolkits above, $e.g.$, ESPNET mainly focus on such as Conformer~\cite{gulati2020conformer}, RNN-T~\cite{graves2013speech} models due to its superior recognition accuracy. While performance of accuracy is good, the auto-regressive (AR) decoder inside those models above needs to generate tokens one by one, since each token is conditioned on all previous tokens. Consequently, the decoder is computationally inefficient, and decoding time increases linearly with the output sequence length. Computational efficiency is critical to deploying speech recognition services because less efficient means higher cost to afford for com.

Besides, how to deploy the trained model to the production application is very cumbersome. Generally, the process of model deployment includes using Pytorch~\cite{paszke2019pytorch} to train the models, converting models to Libtorch, ONNX or TensorRT computing platform for runtime engine, and combining language models for shallow fusion. Furthermore, for higher computational efficiency, 8-bit quantization is essential. The above processes are cumbersome and complicated for researchers.

Last but not least, for production applications, just having a speech recognition model is not enough. In addition to the speech recognition model, an industrial-grade speech recognition system also includes voice activity detection (VAD), timestamp prediction, personalized hot words, text post-processing, etc. However, the research of these upstream and downstream tasks above of ASR systems are absent in the current open source speech recognition toolkits.

In this paper, a new open source speech recognition toolkit named FunASR (Fundamental End-to-End Speech Recognition Toolkit) is released to address the above problems. The motivation of FunASR is to build a bridge between academic research and industrial applications on speech recognition. For the first challenge mentioned above, FunASR provides a large number of models trained on academic and large-scale industrial corpus. To improve the computational efficiency, FunASR focuses on non-autoregressive (NAR) models which generate output sequences in parallel. The Paraformer~\cite{gao2022paraformer} we proposed before is fast and accurate NAR ASR model, which achieves comparable recognition accuracy to an AR transformer with a 10x speedup of inference. As for the deploying of models to production applications, FunASR provides easy-to-use and efficient runtimes, including Libtorch, onnx, etc. For the last challenge mentioned above, we extend the FunASR to cover the VAD, timestamp prediction, and text postprocess abilities.

% experiments
In this paper, we train models on industrial 60,000 hour Mandarin speech recognition corpus.
We adopts AISHELL, AISHELL-2 WenetSpeech task as the evaluation benchmark.
The paraformer abtains the CER of 1.95\%, 2.85\% and 6.97\% on AISHELL test, AISHELL-2 test\_ios and WenetSpeech test\_meeting task respectively. 
\
% results of hot words
This paper evaluates the performance of the Contextual Paraformer on the AISHELL-1 named entities subset, we observe an improvement of about 58\% in recall on hotwords.
\
% results of timestamp
Besides, the proposed timestamp prediction module achieves more accurate timestamp prediction on AISHELL-1 and comparable results with hybrid force-alignment~(FA) system on industrial experiments~(65.3 ms vs. 60.3ms of accumulated averaged shift time).

